Interaction-tuned Anderson versus Mott localization

Disorder or sufficiently strong interactions can render a metallic state unstable causing it to turn into an insulating one. Despite the fact that the interplay of these two routes to a vanishing conductivity has been a central research topic, a unifying picture has not emerged so far. Here, we establish that the two-dimensional Falicov-Kimball model, one of the simplest lattice models of strong electron correlation does allow for the study of this interplay. In particular, we show that this model at particle-hole symmetry possesses three distinct thermodynamic insulating phases and exhibits Anderson localization. The previously reported metallic phase is identified as a finite-size feature due to the presence of weak localization. We characterize these phases by their electronic density of states, staggered occupation, conductivity, and the generalized inverse participation ratio. The implications of our findings for other strongly correlated systems are discussed.

==> reply_to_referees.txt <==
LT15094 "Interaction-tuned Anderson versus Mott localization"

We thank both referees for their positive feedback and their praise for our work.
Below, we address the suggestions of the referees and indicate the changes made to the manuscript.

Referee A:
Given the current interest in many-body localization, 
the referee encouraged us to speculate whether our findings are of relevance to generic models of interacting electrons. 
The referee correctly observed that the IPR is a single-particle quantity which lacks a suitable generalization to the generic many-body problem and it is noteworthy to realize that the Falicov-Kimball model plays a very special role as a model at the intersection of effective one-particle and many-body physics.
We believe that our findings are relevant to the generic many-body problem. In problems that effectively appear as realizing the Falicov-Kimball model in certain limits, as e.g. in Ref. [50] this seems rather conceivable. Interestingly, Falicov-Kimball physics also arises in fully interacting models like the Anderson-Hubbard model in the presence of spin-dependent disorder, see 'arXiv:1607.07708' which suggests that the physics we discussed in the present manuscript is also relevant to the Anderson-Hubbard model with spin-dependent disorder in certain parts of its phase diagram.
We added a corresponding discussion to the concluding section of the manuscript and in this context cite 'arXiv:1607.07708' in the updated version of the manuscript.

Referee B:

(1) and (7)
We thank the referee for this comment. As the referee realized, the main focus of our present work is on the intricacies of the phase diagram above the charge ordering transition. Nonetheless, in the originally submitted version we already noticed that at "finite temperature, the phase diagram might be more complex and include sub-gap states at small $U$ [30-32]". In light of the referee's comment we have now  made the richness of the CDW phase more explicit. We fully agree with the referee that it will be interesting to extend our analysis to the CDW part of the phase diagram. We added a corresponding discussion to the 2nd paragraph on page 4.

(2) In the updated version of the manuscript we explicitly mention the dependence of T_c on the interaction strength U as suggested by the referee.

(3) We indeed attribute this effect to non-local fluctuations, that are not captured by the Dynamical Mean Field Theory (DMFT). In fact, the acquisition of the temperature-dependent features of the DOS was shown previously  (Refs. 20 and 21). In the description of WL/AI phase of the updated manuscript, we now explicitly refer to the temperature-dependent DOS.

(4) We removed the redundancy in the plots of the optical conductivity and only show positive frequencies in the updated version.

(5) We followed the referee's suggestions and quote the Ising exponents in the caption of table 1.

(6) We agree with the observation that the charge gap at zero temperature is given by U and changed the manuscript correspondingly.

